Search for resonances decaying into top-quark pairs using fully hadronic decays in pp collisions with ATLAS at sqrt(s) = 7 TeV

A search for resonances produced in 7 TeV proton-proton collisions and decaying into top-quark pairs is described. In this Letter events where the top-quark decay produces two massive jets with large transverse momenta recorded with the ATLAS detector at the Large Hadron Collider are considered. Two techniques that rely on jet substructure are used to separate top-quark jets from those arising from light quarks and gluons. In addition, each massive jet is required to have evidence of an associated bottom-quark decay. The data are consistent with the Standard Model, and limits can be set on the production cross section times branching fraction of a Z' boson and a Kaluza-Klein gluon resonance. These limits exclude, at the 95% credibility level, Z' bosons with masses 0.70-1.00 TeV as well as 1.28-1.32 TeV and Kaluza-Klein gluons with masses 0.70-1.62 TeV.

==> Metadata.txt <==
Title: Search for resonances decaying into top-quark pairs using fully
hadronic decays in pp collisions with ATLAS at sqrt(s) = 7 TeV

Abstract: A search for resonances produced in 7 TeV proton-proton
collisions and decaying into top-quark pairs is described. In this
Letter events where the top-quark decay produces two massive jets with
large transverse momenta recorded with the ATLAS detector at the Large
Hadron Collider are considered.  Two techniques that rely on jet
substructure are used to separate top-quark jets from those arising
from light quarks and gluons.  In addition, each massive jet is
required to have evidence of an associated bottom-quark decay.  The
data are consistent with the Standard Model, and limits can be set on
the production cross section times branching fraction of a Z' boson
and a Kaluza-Klein gluon resonance.  These limits exclude, at the 95%
credibility level, Z' bosons with masses 0.70-1.00 TeV as well as
1.28-1.32 TeV and Kaluza-Klein gluons with masses 0.70-1.62 TeV.

Comments: 35 pages plus author list (57 pages total), 15 figures, 4 tables, submitted to JHEP, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2012-15/

CERN Preprint ID: CERN-PH-EP-2012-291

